Radio observations of the 2022 outburst of the transitional Z-Atoll source XTE J1701-462

XTE J1701-462 is a neutron star low mass X-ray binary (NS LMXB) discovered in 2006 as the first system to demonstrate unambiguously that the `Atoll' and `Z' classes of accreting neutron stars are separated by accretion rate. Radio observations during the 2006/7 outburst provided evidence for the formation of a relativistic jet, as now expected for all accreting neutron star and black hole X-ray binaries at high accretion rates. The source entered a new outburst in 2022, and we report 29 observations made with the MeerKAT radio telescope. The first radio detection was on the 16th September 2022, we continued detecting the source until mid-December 2022. Thereafter, establishing radio upper limits till 25 March 2023. We present the radio analysis alongside analysis of contemporaneous X-ray observations from MAXI. The radio light curve shows evidence for at least three flare-like events over the first hundred days, the most luminous of which has an associated minimum energy of $1\times10^{38}$ erg. We provide a detailed comparison with the 2006/7 outburst, and demonstrate that we detected radio emission from the source for considerably longer in the more recent outburst, although this is probably a function of sampling. We further constrain the radio emission from the source to have a polarisation of less than 9% at the time of 2022 IXPE detection of X-ray polarisation. Finally, we place the source in the radio -- X-ray plane, demonstrating that when detected in radio it sits in a comparable region of parameter space to the other Z-sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
